Quantum Expectation Transformers for Cost Analysis

We introduce a new kind of expectation transformer for a mixed classical-quantum programming language. Our semantic approach relies on a new notion of a cost structure, which we introduce and which can be seen as a specialisation of the Kegelspitzen of Keimel and Plotkin. We show that our weakest precondition analysis is both sound and adequate with respect to the operational semantics of the language. Using the induced expectation transformer, we provide formal analysis methods for the expected cost analysis and expected value analysis of classical-quantum programs. We illustrate the usefulness of our techniques by computing the expected cost of several well-known quantum algorithms and protocols, such as coin tossing, repeat until success, entangled state preparation, and quantum walks.

==> tikz/rus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 0.5) {$\ket 0$};
		\node [style=none] (1) at (-4, -0.5) {$\ket \varphi$};
		\node [style=none] (2) at (-3.5, 0.5) {};
		\node [style=none] (3) at (-3.5, -0.5) {};
		\node [style=box] (4) at (-3, 0.5) {$H$};
		\node [style=box] (5) at (-2.25, 0.5) {$T$};
		\node [style=target] (6) at (-1.5, -0.5) {};
		\node [style=dot] (7) at (-1.5, 0.5) {};
		\node [style=box] (8) at (-0.75, 0.5) {$H$};
		\node [style=target] (9) at (0, -0.5) {};
		\node [style=dot] (10) at (0, 0.5) {};
		\node [style=box] (11) at (0.75, 0.5) {$T$};
		\node [style=box] (12) at (1.5, 0.5) {$H$};
		\node [style=none] (14) at (2, -0.5) {};
		\node [style=none] (15) at (3.25, -0.5) {$\left(\frac{I + i \sqrt 2 X}{\sqrt 3}\right)^{1-b} \ket \varphi$};
		\node [style=none] (18) at (4, 0.5) {$b$};
		\node [style=none] (19) at (2.5, 0.5) {meas};
		\node [style=none] (20) at (2, 0.25) {};
		\node [style=none] (21) at (2, 0.75) {};
		\node [style=none] (22) at (3, 0.75) {};
		\node [style=none] (23) at (3, 0.25) {};
		\node [style=none] (24) at (2, 0.5) {};
		\node [style=none] (25) at (3, 0.625) {};
		\node [style=none] (26) at (3, 0.375) {};
		\node [style=none] (27) at (3.75, 0.625) {};
		\node [style=none] (28) at (3.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (4);
		\draw (4) to (5);
		\draw (7) to (6);
		\draw (5) to (7);
		\draw (3.center) to (6);
		\draw (7) to (8);
		\draw (10) to (9);
		\draw (8) to (10);
		\draw (10) to (11);
		\draw (12) to (11);
		\draw (6) to (9);
		\draw (9) to (14.center);
		\draw (20.center) to (23.center);
		\draw (23.center) to (22.center);
		\draw (22.center) to (21.center);
		\draw (21.center) to (20.center);
		\draw (24.center) to (12);
		\draw (27.center) to (25.center);
		\draw (28.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

